The WAGGS project -- III. Discrepant mass-to-light ratios of Galactic globular clusters at high metallicity

Observed mass-to-light ratios (M/L) of metal-rich globular clusters (GCs) disagree with theoretical predictions. This discrepancy is of fundamental importance since stellar population models provide the stellar masses that underpin most of extragalactic astronomy, near and far. We have derived radial velocities for 1,622 stars located in the centres of 59 Milky Way GCs - twelve of which have no previous kinematic information - using integral-field unit data from the WAGGS project. Using N-body models, we then determine dynamical masses and M/L ratios for the studied clusters. Our sample includes NGC 6528 and NGC 6553, which extend the metallicity range of GCs with measured M/L up to [Fe/H] ~ -0.1 dex. We find that metal-rich clusters have M/L more than two times lower than what is predicted by simple stellar population models. This confirms that the discrepant M/L-[Fe/H] relation remains a serious concern. We explore how our findings relate to previous observations, and the potential causes for the divergence, which we conclude is most likely due to dynamical effects.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
